Neutral carbon and CO in 76 (U)LIRGs and starburst galaxy centers A method to determine molecular gas properties in luminous galaxies

We present fluxes in both neutral carbon [CI] lines at the centers of 76 galaxies with FIR luminosities between 10^{9} and 10^{12} L(o) obtained with Herschel-SPIRE and with ground-based facilities, along with the J=7-6, J=4-3, J=2-1 12CO and J=2-1 13CO line fluxes. We investigate whether these lines can be used to characterize the molecular ISM of the parent galaxies in simple ways and how the molecular gas properties define the model results. In most starburst galaxies, the [CI]/13CO flux ratio is much higher than in Galactic star-forming regions, and it is correlated to the total FIR luminosity. The [CI](1-0)/CO(4-3), the [CI](2-1) (2-1)/CO(7-6), and the [CI] (2-1)/(1-0) flux ratios are also correlated, and trace the excitation of the molecular gas. In the most luminous infrared galaxies (LIRGs), the ISM is fully dominated by dense and moderately warm gas clouds that appear to have low [C]/[CO] and [13CO]/[12CO] abundances. In less luminous galaxies, emission from gas clouds at lower densities becomes progressively more important, and a multiple-phase analysis is required to determine consistent physical characteristics. Neither the CO nor the [CI] velocity-integrated line fluxes are good predictors of H2 column densities in individual galaxies, and X(CI) conversion factors are not superior to X(CO) factors. The methods and diagnostic diagrams outlined in this paper also provide a new and relatively straightforward means of deriving the physical characteristics of molecular gas in high-redshift galaxies up to z=5, which are otherwise hard to determine.

==> SPIRECI_file.txt <==
TITLE
Neutral carbon and CO in 76 (U)LIRGs and starburst galaxy centers.
A method to determine molecular gas properties in luminous galaxies

AUTHORS
F.P. Israel, M.J.F. Rosenberg, P. van der Werf (Sterrewacht Leiden)


ABSTRACT
We present fluxes in both neutral carbon [CI] lines at the centers of 76 galaxies with FIR luminosities between 10^{9} and 10^{12} L(o) obtained with Herschel-SPIRE and with ground-based facilities, along with the J=7-6, J=4-3, J=2-1 12CO and J=2-1 13CO line fluxes. We investigate whether these lines can be used to characterize the molecular ISM of the parent galaxies in simple ways and how the molecular gas properties define the model results.  In most starburst galaxies, the [CI]/13CO flux ratio is much higher than in Galactic star-forming regions, and it is correlated to the total FIR luminosity.  The [CI](1-0)/CO(4-3), the [CI](2-1) (2-1)/CO(7-6), and the [CI] (2-1)/(1-0) flux ratios are also correlated, and trace the excitation of the molecular gas.  In the most luminous infrared galaxies (LIRGs), the ISM is fully dominated by dense and moderately warm gas clouds that appear to have low [C]/[CO] and [13CO]/[12CO] abundances.  In less luminous galaxies, emission from gas clouds at lower densities becomes progressively more important, and a multiple-phase analysis is required to determine consistent physical characteristics.  Neither the CO nor the [CI] velocity-integrated line fluxes are good predictors of H2 column densities in individual galaxies, and X(CI) conversion factors are not superior to X(CO) factors. The methods and diagnostic diagrams outlined in this paper also provide a new and relatively straightforward means of deriving the physical characteristics of molecular gas in high-redshift galaxies up to z=5, which are otherwise hard to determine


COMMENTS
Accepted by Astronomy & Astrophysics

